Cosmic ray propagation and star formation history of NGC 1961

We present new radio continuum data at 4 frequencies on the supermassive, peculiar galaxy NGC 1961. These observations allow us to separate the thermal and the nonthermal radio emission and to determine the nonthermal spectral index distribution. This spectral index distribution in the galactic disk is unusual: at the maxima of the radio emission the synchrotron spectrum is very steep, indicating aged cosmic ray electrons. Away from the maxima the spectrum is much flatter. The steep spectrum of the synchrotron emission at the maxima indicates that a strong decline of the star formation rate has taken place at these sites. The extended radio emission is a sign of recent cosmic ray acceleration, probably by recent star formation. We suggest that a violent event in the past, most likely a merger or a collision with an intergalactic gas cloud, has caused the various unusual features of the galaxy.

==> spec_tot.dat <==
# total flux for NGC 1961 from tab.1 in paper
# 1. frequency [GHz]
# 2.  flux [Jy]
# 3. error 
# 4. synchrotron
0.038   3.4    0.85     3.38
0.0575  2.0    0.5      2.95
0.151   1.17   0.21     1.15
1.465   0.149  0.015    0.134
1.490   0.182  0.023    0.167
4.850   0.057  0.009    0.043
4.919   0.050  0.006    0.037   
8.414   0.028  0.003    0.015 
10.550  0.031  0.005    0.018  
15.360  0.019  0.002    0.0068
# best fit-line
0.038 3.4
15.36 0.020


1.400   0.191  0.0      0.176

